Surveys of clumps, cores, and condensations in Cygnus-X:Searching for circumstellar disks

To investigate whether disk-mediated accretion is the primary mechanism in high-mass star formation, we have established a survey of a large sample of massive dense cores within a giant molecular cloud. We used high angular resolution ($\sim 1.8''$) observations with SMA to study the dust emission and molecular line emission of about 50 massive dense cores in Cygnus-X. At a typical distance of 1.4 kpc for Cygnus-X, these massive dense cores are resolved into $\sim 2000$ au condensations. We combined the CO outflow emission and gas kinematics traced by several high-density tracers to search for disk candidates. We extracted hundreds of dust condensations from the SMA 1.3 mm dust continuum emission. The CO data show bipolar or unipolar outflow signatures toward 49 dust condensations. Among them, only 27 sources are detected in dense gas tracers, which reveals the gas kinematics, and nine sources show evidence of rotating envelopes, suggesting the existence of embedded accretion disks. The position-velocity diagrams along the velocity gradient of all rotating condensations suggest that four condensations are possible to host Keplerian-like disks. A detailed investigation of the 27 sources detected in dense gas tracers suggests that the nine disk candidates are at earlier evolutionary stages compared to the remaining 18 sources. Non-detection of rotating disks in our sample may be due to several factors, including an unknown inclination angle of the rotation axis and an early evolutionary stage of the central source, and the latter could be important, considering that young and powerful outflows could confuse the observational evidence for rotation. The detection rate of disk candidates in our sample is 1/3, which confirms that disk accretion is a viable mechanism for high-mass star formation, although it may not be the only one.

==> re2refee.txt <==
Cover letter:

Dear Editor,

We thank the referee for the careful reading of the manuscript and useful suggestions. We carefully looked into every concern or comment and made revisions accordingly. The revisions are in bold black.

We have uploaded the revised manuscript and a point-to-point response to the referee. We also uploaded additional files containing line channel maps for three disk candidates in our sample to support the existence of a rotation disk.

Best regards
the author team

########################################################################################################
Responses to the referee report

1. First thing to do, the English should be adequately revised and corrected, starting from the title.

Re: Done. The revised parts are highlighted in bold font.

2. My main concern is the presentation of the results, and more than that, the analysis that the authors have performed on the data. The paper is very confusing because some important information is missing or it is given at the end. The authors should better describe the sources (which type of sources have observed), the observations (e.g., the range of frequencies observed), which molecular species were observed, etc. Most of this information should be given in Tables. One table should indicate the position of all dust condensations, and maybe indicate which species have been detected, or whether they have outflows or not, velocity gradients or not, etc. Another table could target the disk candidates giving information on the size of the structures, and the velocity gradients, rotation velocities, etc.

Re:
We have made several revisions to the presentation of our results and introduced additional information to take care of the referee's concern. If the "type" means some terms widely used in the community, such as high-mass prestellar cores or IRDCs, and high-mass protostellar objects, then these types may not be suitable for our targets at the condensation scale. If the "type" means high-mass protostars or low-mass protostars, most condensations are associated with high mass star formation. This is because many condensations, especially "Dense Gas Traced" condensations, show strong emission of dense gas tracers. If these sources are in a low-mass regime, the emission of dense gas tracers on such a small scale may not be strong enough to be detected by SMA at a distance of 1.4 kpc. Additionally, Motte et al. 2007 found that the parental structures of condensations,  MDCs, covered in our sample are all over 40 solar masses. It makes these MDCs likely to contain at least one high-mass protostar. As a part of our large project CENSUS, this paper focuses on our search results of the disk candidates. We chose not to list the information that is not really relevant to this work. However, as the referee suggested, we think it would be better to provide the information for some readers' interests. We have added Table 3, which lists the information of spectral lines covered in our SMA observations, and column "Line ID" in Table 4 to show the detection of line emission in each condensation. Since we are only interested in condensations associated with outflows, we only included "Outflow-Associated" condensations in Table 4, along with their positions, sizes, and position angles of the outflow axes. To search for disk candidates, the critical information is the position angles of the velocity gradient, which were already included in Table 4, to compare with the outflow axis. As to the rotation velocities, we didn't see a clear rotation curve of many disk candidates in the P-V map. The fitting of the rotation curve may bring large uncertainties, so we decided not to provide the estimation of the rotation velocities in the table.

3. The figures should show all the sources and not only a selected group. Maybe not all sources should appear in the main text, but some maps/figures could be added in the appendix.

Re: 
Yes. We agree with the referee that it is better to show all the sources. In fact, the previous manuscript included all sources. We put the velocity field maps of disk candidates in the main text and maps of other sources in the appendix to highlight our search results for disk candidates. We replaced the continuum (Fig 1) and outflow maps (Fig 2) for all single fields in the main text and maps for two mosaic fields (Fig A.1, A.2, A.3, A.4) in the appendix to better illustrate our observation results according to the referee's suggestion. We also put the velocity field map (Fig 3) of all sources having detection of dense gas tracers in the main text.

4. Another thing that is not clear from the paper is whether all the condensations are associated with high-mass protostars or not, taking into account that they have dynamical masses of few solar masses, or have been classified as Class I or Class II in Table 1. One thing that it is missing is an estimate of the dynamical mass of the sources using the rotation velocity of the cores.

Re:
There are apparently some mis-understanding regarding this point. Here we try to clarify: First, we only listed the gas mass for each condensation and do not provide any information about the dynamical mass (Table 1 in the previous manuscript). Second, we focus on the condensation structures on the scale of 0.01 pc, not the core structures on the scale of 0.1 pc. When assessing whether the ~0.1 pc scale core structures are associated with high-mass star formation, one common approach is to examine their gas masses. Typically, core structures hosting high-mass star formation possess dozens and hundreds of solar masses (see Table 1 in Motte et al. 2017, and Table 2 in Beltran et al. 2016). Recently, high-resolution interferometer observations, especially ALMA, can resolve massive dense cores down to condensation scale (~1000 au) or even smaller. These small-scale structures usually have gas masses of only a few solar masses (e.g., six sources in Cesaroni et al. 2017) and could accrete materials from their parental cores or even larger structures. In general, most outflow-associated condensations in our sample are associated with high-mass star formation as discussed in response 2.

We have made it clear that the results of mid-infrared classification are from Kryukova et al. 2014, which only gives the mid-infrared colors without considering their masses. Therefore, it is important to clarify that the condensation identified as Class I/II or Flat Spectrum only reflects its infrared color, and does not mean that it is a low-mass protostar or young star. We used their identification results to constrain their evolutionary stages. To avoid potential misleading, we have stressed the limitation and purpose of the infrared classification in the revised manuscript (see the boldface text in Section 4.2.2, Page 12, left paragraph 2). 

It may be helpful to estimate the dynamical masses of the protostars using the rotation velocities. However, as seen in Fig 4, many disk candidates don't exhibit clear rotation curves in the P-V maps, so we refrain from fitting the rotation curves to estimate the dynamical mass. To better constrain the dynamical mass, higher resolution observations are required to resolve the Keplerian disk and consider the effect of inclination.

5. The caption of the figures and the tables should clearly describe any symbol, line, or acronym appearing in them.

Re: Done. The revised parts are highlighted in bold font.

6. Regarding the analysis, one thing that bothers me is why CH3CN has not been used to investigate the presence of velocity gradients and to estimate the temperature of the condensations. The authors have used different species to investigate the velocity gradients as seen in Fig. 1, but the reason for using different tracers is never explained. If the reason is because CH3CN has not been detected in all condensations, this should be indicated both in the text and in the table that I was mentioning before. The authors have used mainly H2CO and CH3OH for temperature estimates that might not be the best tracers, because H2CO might be affected by absorption and both H2CO and CH3OH could also trace outflows. In addition, it is never mentioned which transitions have been used and which is the energy of those transitions. Regarding the gas temperature estimates, the authors assume that all H2CO and CH3OH transitions are optically thin, but this is probably not true. I would suggest to use some line fitting software, like MADCUBA, XCLASS or Cassis to fit the lines and estimate the excitation temperature, because these programs take (better) into account the opacity of the lines.

Re:
We agree with the referee that CH3CN is an excellent tracer for dense gas and disks. The K-ladder of CH3CN is very useful in determining the gas temperature. As the referee speculated, we did not use CH3CN extensively due to its lack of detection in many condensations. In Section 3.2, page 2, right second paragraph, we have provided detailed explanations for using different tracers (highlighted in bold font). We have added a new column "Line detection" in Table 4 to provide information on line detection. Furthermore, we have included Table 3, which lists the details of the molecular lines used in our study.

We understand the referee's concerns about the choice of temperature tracers. We have carefully checked the potential influence of absorption and outflow on temperature estimates with these molecular lines. We agree that not all the transitions are optically thin, which can lead to uncertainties in the estimations of gas temperature. To address these concerns, we have recalculated the temperature estimates using XCLASS, as the referee suggested. The detailed descriptions of the fitting process  are provided (see the boldface text in Appendix B). The new fitting results are listed in Table B.1.

7. Finally, the discussion of the different evolutionary stages of the disk candidates should be removed or strongly modified and improved, because it is not supported by the data and sometimes it is based on wrong assumptions, such as that radio jet sources are more evolved. Radio jets are present simultaneously with the presence of molecular outflows. Regarding the evolutionary stage traced by the temperature of the dust or the gas (NH3) (e.g. Table 1 and D.1), the temperature differences among the different condensations (either disk candidates or not) are very small. Because the errors of these estimates are not given, it is not possible to assess how significant is this temperature difference. If the dust temperature estimates come from Herschel observations, then the gas temperature should be more accurate. In particular if CH3CN is available. Finally, from the IR photometry, the disk candidates sources do not seem to be more evolved than the rest.

Re:
In this paper, we did a comprehensive search for disk candidates in our sample and found 12 disk candidates along with 15 no-disk "Dense Gas Traced" condensations. To understand the lack of disk evidence in no-disk "Dense Gas Traced" condensations, we investigated properties of the sources based on all the information we have. Through careful analysis and discussion, we found a clear evolutionary difference between disk candidates and no-disk "Dense Gas Traced" condensations.
 
First, we'd like to clarify that, "Radio jets are present simultaneously with the presence of molecular outflows" is not the case based on observations. Quite a number of observational studies have shown that molecular outflows in high-mass star formation regions are not necessary to have detectable radio jets (e.g., G24.78+0.08, Codella et al. 2013; G35.58−0.03, Zhang et al. 2014, etc.; see Anglada et al. 2018) and some elongated centimeter sources are interpreted as ionized disks rather than radio jets(e.g., S106IR, Hoare et al. 1994; S140-IRS, Hoare 2006, etc.). One former work of our large project, Wang et al. (2022), has made a survey of the radio emission of each condensation in our sample with high angular resolution VLA observations. They found that the detection rate of radio sources, either in the form of radio jet/wind or UC/HC HII, increases as the protostellar object evolves. This result is consistent with that of Rosero et al. (2016). So, in this paper, we focused on the difference in the detection rate of radio sources between disks and no-disk "Dense Gas Traced" condensations. We found the radio detection rate of "Disk Candidates" is 12/12=100%, substantially higher than the detection rate of no-disk "Dense Gas Traced" condensations, which stands at 6/15=40%. We have revised Section 4.2.2, page 11, third paragraph to avoid any potential misleadings.

We add Fig 7 to better show the temperature difference between disk and no-disk groups. The dust temperature of these condensations is uniformly estimated from Herschel data, which enables an unbiased comparison between the two groups. In Fig 7, we can see a significant mean temperature difference of 10 K between the two groups. The K-S test also shows that the distributions of dust temperature in the two groups are statistically different. We agree with the referee that CH3CN is a great therometer. Unfornately, we only detected CH3CN emission in five sources. Even though the dust temperature is derived by Herschel data at a coarser resolution, it is uniformly estimated and has a complete coverage of all condensations. So, we used it conservatively in comparing evolutionary stages between two groups. We have revised Section 4.2.2, page 11, second paragraph, and added Fig 7 to make the temperature discussion more clear.

The IR SED is also a good probe for the evolutionary stage of the protostars. The condensations dark from 3.6 um to 24 um are cold and at a very early stage of evolution. The infrared sources which identified as Class I/II and Flat specturm by Kryukova et al. 2014 are obviously point sources with bright emission in multi-band from 3.6 um to 24 um. The condensations associated with these infrared sources are apparently more evolved than those dark from 3.6 um to 24 um. Eventually, we found more than half of the no-disk (11/15=73.3%) "Dense Gas Traced" condensations are dark in 3.6 um to 24 um, while 11/12=91.7% of "Disk Candidates" have bright emission in 3.6 um to 24 um and are identified as Class I/II protostars. 

Combined with the three perspectives we discussed above, we conclude that the "Disk Candidates" are generally more evolved than the no-disk "Dense Gas Traced" condensations.

#########################################################################
Other detailed comments:

- correct everywhere "high-density tracing molecular line emission" -> "high-density tracers"

Re: Done.

- correct everywhere "emissions" -> "emission"

Re: Done.

- Abstract: the statement that "the rotating envelopes indicate the existence of circumstellar disks" statement needs to be moderated.

Re: Done. We have moderated the statement (see the boldface text in the Abstract)

- Introduction, page 1, right par., line 13: when talking about disks around massive protostars, the authors should include also earlier examples: e.g., IRAS 20126+4104 (Cesaroni et al. 2005, 2014), AFGL 2591 VLA3 (Wang et al. 2012), G35.20-0.74N (Sanchez-Monge et al. 2013), G35.03+0.35 (Beltrán et al. 2014)

Re: Done. (see the boldface text in Section 1., paragraph 2.)

- Observations: Indicate when the observations were taken. Give more information about the maps, were they done with natural weighting? with robust? Which is the range of frequencies, etc.

Re: We have listed observational parameters of each observation in page 4, Table 2. We have provided the information about the maps in Section 2, parargraph 2 in the revised manuscript.

- Section 3.2, page 2, line 9: when you mention that "we can not study their kinematics" it is not clear which species have been (or not) detected. Therefore, as indicated above, you should include a table, indicating for each condensation which species has or has not been detected.

Re: Done. We have added column "Line Detection" in Table 4 to show the detection of line emission listed in Table 3.

- Section 3.2, page 2, 2nd par., line 14: can you better explain why you have seven molecular lines from five species? do you mean that for some species you have several transitions?

Re: Yes. The information of these molecular lines are provided in Table 3.

- Section 3.3, page 3, 1st par., line 4: the statement "the velocity should increase with the decreasing distance to the central source" is misleading. The absolute value of the velocity difference with respect to the systemic velocity should increase toward the center in the PV plots. In the moment 1 maps, there should be a velocity gradient, so a steady increase of the velocity from one "edge" of the "disk" to the other "edge". The velocity at the central source should be ~ consistent with the systemic velocity.

Re: We have revised the statement to avoid potential misleadings as the referee suggested. (See the boldface text in Section 3.3, page 4, paragraph 1)

- Section 3.3, page 3, 1st par., line 15: The authors propose that they have detected 12 disk candidates with velocity gradients perpendicular to the outflow axes but this not what Fig. 1 shows. E.g., Field 11 does not show a clear velocity gradient, for Field 14 the line emission is completely offset from the dust continuum emission peak, and it is not even a the center of symmetry of the molecular outflow, and for Field 33 the direction and amount of velocity gradients and outflows are not clearly determined or centered on the dust peaks. So these 3 sources probably should be excluded leaving the total of disk candidates in 9.

Re: 
We have shown the velocity channel maps for the three disk candidates in additional files to support the evidence of the disk. The red and blue arrows represent red and blue-shifted outflow, respectively. The black contours show the dust continuum. The green contours represent the line emission of the dense gas tracer. The velocity difference to the systemic velocity of each channel is labeled on the upper left. In Field11 MM1, the line emission peak moves from the center of MM1 to the northern part of MM1 ranging from -1.4km/s to 0.8 km/s. Even though Field11 MM1 only shows significant emission among the three channels, it shows a clear velocity gradient from south to north which is almost perpendicular to the outflow axis. 

In Field 14 MM1, it is worth noting that there is a clear velocity gradient from the east to west range from velocity channel -1.5 km/s to 1.7 km/s which is perpendicular to the outflow axis. Since we also detect a similar velocity gradient in other dense gas tracers like CH3OH 8(0,8)-7(1,0), we treat this velocity gradient as evidence of rotation. As a result, we identify Field14 MM1 as a disk candidate. One possible explanation for the offset between line emission and dust peak is that Field14 MM1 is so evolved that dense gas in the envelope is gradually dispersed, and only part of the envelope is left. The irregular outflow morphology, associated radio source, and bright IR emission all support that Field14 MM1 is at a relatively later evolutionary stage.  

In Field 33 MM16, we have included the channel maps of CH3OH 8(-1,8)-7(0,7) and H2CO 3(2,2)-2(2,1) below. In the channel maps, the southeast blue arrow indicates the outflow axis of the blue-shifted lobe. The features of both line emission are affected by the blue-shifted outflow, especially from -3.1 km/s to 0.1 km/s. However, along the black dashed line, we can still detect a northeast-southwest velocity gradient, perpendicular to the outflow axis, from -3 km/s to 2.2 km/s for both lines. Meanwhile, the outflow central source MM16 is near the center of this velocity gradient. As a result, we interpret the presence of this velocity gradient as evidence of rotation in MM16. Nonetheless, we also recognize that the cluster environment and influence from the blue-shifted outflow can introduce complexities in the line emission of dense gas tracers, probably leading to a slight offset between the velocity gradient and the dust peak in MM16.

- Figure 1: Indicate in the caption that the Relative velocity indicates the offset with respect to the systemic velocity. Write in the caption what the dashed lines and red and blue lines indicate. Why are Fields 5, 7, 8, 18, and 21 also included in Fig. C.1 if that figure shows only "Dense gas traced" sources and not disk candidates?

Re: Done. We have revised the caption of the new figure according to the referee's suggestions. As mentioned in Section 3.3, page 4, paragraph 1, the disk candidates are also "Dense Gas Traced" sources, characterized by velocity gradients perpendicular to the outflow axis. So, we also included disk candidates when showing the velocity field of "Dense Gas Traced" sources in Fig C.1 in the previous manuscript. To avoid any confusion, we have moved the velocity field maps of all "Dense Gas Traced" sources to Fig 3 and labeled disk candidates in it. 

- Section 3.3, page 3, 2nd par., line 7: what do you mean by "some" disk candidates? Please, be more precise and indicate the correct number. Which sources?

Re: "Some" disk candidates mean that four disk candidates (Field7 MM2, Field8 MM1, Field14 MM1, Field21 MM1) roughly show butterfly-shaped emissions in PV plots. We have revised this sentence to be more clear. (See the boldface text in Section 3.3, page 4, paragraph 2.)

- Section 3.3, page 3, 2nd par., line 10: the PV plots do not look Keplerian at all. Maybe the authors should make the velocity axis shorter, to better show the PV plots. Can you comment why the central masses are so low?

Re: We have updated Fig 4 to better present the features in PV maps. As mentioned above, we didn't do the fittings of rotation velocities to estimate the central masses. We only show the Keplerian curves of the given central masses to compare with the features observed in PV maps. Higher-resolution observations are needed to get more accurate estimations of the central masses. On the other hand, the ongoing star formation process involves a continuous accretion of material from the core and larger-scale structures. Even though the mass of the central protostar is small, it can still accrete enough materials to become a massive star.

- Discussion, page 3, line 7: the statement that "true accretion disks should have sizes (I guess the authors mean radii) smaller than 100 au is not correct. Some massive Keplerian disks have radii > 100 au: e.g. G17.64 (Maud et al. 2019) with a radius of 120 au; G11.92 (Ilee et al. 2016) with a radius of ~1200 au; G23.01 (Sanna et al. 2019) with a radius of ~2400 au.

Re: According to Cesaroni et al. 2006, the theoretical definition of a circumstellar disk is "a long-lived, flat, rotating structure in centrifugal equilibrium". Beltran et al. 2016 summarized our current understanding of accretion disks around massive protostars. They referred to those large rotating structures as "toroids", typically extending to thousands of au. These "toroids" are non-equilibrium and likely to host a stellar cluster. On the other hand, the "true disks", which extend on a 100 au scale (e.g. G17.64 in Maud et al. 2019, Orion source I in Ginsburg et al. 2018, etc.), are more likely to approach a stable state. Recently, many simulations (Krumholz et al. 2007, Meyer et al. 2017,2018, Ahmadi et al. 2019) have anticipated that these "toroids" could exhibit substructures like spiral structures and fragments. In fact, among the examples the referee provided, G11.92 was later found to exhibit disk fragmentations smaller than 1000 au (Ilee et al. 2018). So, we think the  "true disks" should be much smaller than thousands of au. However, as the referee mentioned, there are examples of stable Keplerian disks on the order of 100 au (e.g. G17.64 Maud et al. 2019). As a result, we have revised the statement to "true accretion disks should generally have sizes on the order of 100 au."

- Table 1: give the errors on dust temperature and mass. Indicate in a footnote what "Class" means and where in the text find its discussion. Indicate what FS means.

Re: As mentioned in response 7, the dust temperature is uniformly estimated from Herschel data by Cao et al. (2021) and shows a clear increasing trend from no-disk "Dense Gas Traced" condensations to "Disk Candidates". Our paper focuses on the search results for disk candidates, so we didn't provide the errors on estimations of gas masses. In fact, the primary source of the uncertainty in gas masses is the dust opacity coefficient. It depends on the composition and properties of the dust grains. However, estimating errors in the dust opacity coefficient is beyond the scope of this paper. We have moved Table 1 to Table 4 to improve the overall organization and readability of the revised manuscript. The footnotes of the new Table have been revised as the referee suggested.

- Section 4.2.1, page 5, right 2nd par., line 1: if the disk is seen edge on, we should not see velocity gradients associated with rotation. But in such a case the redshifted and blueshifted lobes of the outflow should highly overlap. Is this the situation for some of these sources?

Re: We agree with the referee that we may not find evidence of rotation if the red- and blue-shifted outflow is highly overlapped. Among the no-disk "Dense Gas Traced" condensations, only one source (Field 12 MM1) shows highly overlapped red- and blue-shifted structures. So, the inclination effect may only partly explain the lack of disk evidence in the "Dense Gas Traced" sources. 

- Section 4.2.1, page 5, right 3rd par., line 17 and Figure 4: why does the direction of the velocity gradient changes with inclination? At 80 degrees the velocity gradient is almost perpendicular to the outflow axis but at 30 degrees, the velocity gradient is almost parallel to the outflow. Can you better explain this?

Re: We also noticed this question before and found a similar phenomenon in other synthetic observations, like Ahmadi et al. (2019). We believe this phenomenon is likely a result of the combined influence of inefficient angular resolution and inclination. In poorly resolved SMA synthetic observations, the contributions from the envelope and disk can become strongly blended, potentially leading to distortions in the intensity-weighted peak velocity map. However, the orientations of the velocity gradient in synthetic observations at 30, 60, and 80 degrees are within 20 degrees orthogonal to the outflow axis, which satisfies our search criteria for disk candidates. So, we don't think the change in the direction of the velocity gradient with inclination may severely affect the detection of disks in the synthetic observations. The investigations of this phenomenon are not discussed in our paper since they are beyond the scope of this paper.

- Section 4.2.2, page 6, right 1st par., last sentence: Regarding the fact that disk candidates are more evolved based on the IR photometry, this is not what Table 1 shows. 34.8% outflow candidates are Class I/II, so a fraction higher than those of disk candidates. What about does sources not classified? Is this because no IR emission is detected?

Re: We have mentioned it in the response 7. We have improved the discussion in the revised manuscript. (See Section 4.2.2, paragraph 5)

- Section 4.2.2, right 2nd par., first sentence: has the morphology and collimation of the outflows been studied in CO or in SiO?

Re: Yes. We have shown the CO outflow morphology in all the fields in our SMA observations in Fig 2 and use the red/blue arrows to represent the red-/blue-shifted CO outflow lobe, respectively. The details of the position angle of the outflow axis are listed in Table 4. The details of the SiO outflows are shown in Yang et al. (submitted)


- Section 4.2.2, right 3rd par., first sentence: "From all the perspectives discussed above, dust condensations with rotating disks or toroids are generally more evolved than other sources." As already mentioned, all this section should be heavily modified or removed, because the evidences presented are either wrong or very marginal.

Re: Done. We have improved the section. (See Section 4.2.2)

- Section 4.2.2, right 3rd par., line 6: "Table 1 shows that “Dense Gas Traced” condensations usually display
velocity gradients along an axis within 15 degrees of that of the outflow." So, why are they not considered "disk candidates"?

Re: As we mentioned in Section 3.3, first paragraph, line 2, one search criterion of the disk candidate is that the velocity gradient should be roughly perpendicular to the outflow axis. This sentence shows that many no-disk "Dense Gas Traced" sources have velocity gradients roughly parallel to the outflow axis. It suggests that the dense gas tracer in these sources may trace outflow rather than indicate the presence of a rotating disk. We have revised this sentence to avoid any potential misleadings. (See the boldface text in Section 4.2.2, page 12, paragraph 3.)

- Fig. B.1. caption: what do the suspension points after 18sigma mean?

Re: The suspension points mean higher sigma levels. We have clarify these levels in the revised manuscript. (See caption in Fig 1, page 5)

- Fig. B.2: Indicate which sources are disk candidates.

Re: Done. We have added the label "Disk Candidate". (See Fig 2 in page 6)

- Fig. C.1: Indicate in the caption that these maps are for the "Dense gas traced"

Re: Done. We have revised the caption of Fig 3. (See caption of Fig 3 in page 7)


==> re2referee_2nd.txt <==
Dear Editor,

We thank the referee again for the careful reading of the manuscript and useful suggestions. We carefully looked into every concern or comment in the second referee report and made revisions accordingly. The revisions are in bold black.

We have uploaded the revised manuscript and a point-to-point response to the referee. 

Best regards
the author team


#### 1. The 3 disk candidates in Fields 11, 14, and 33. The new figures provided do not support the existence of gradients perpendicular to the molecular outflows, despite what the authors claim.

#### The emission in Field 11 starts at -2.5 km/s to the north, then shifts slightly to the center and then slightly to the north again at 0.8 km/s, so the kinematics is not clear. In addition, the slight displacements are within the SMA beam size, and therefore, mostly unresolved.

#### Regarding Field 14, there is a gradient in CH3OH, but it is not associated with source MM1, which is the source most likely powering the outflow. These data could indicate the presencsx e of an unresolved object to the south of source MM1, but it is very unlikely that the gradient is associated with the central source MM1. The new data confirm this.

#### For field 33, the emission is so extended that it could be associated with the outflow more than with any potential envelope, as indicated by the authors. In addition, in channel -2.0 km/s the emission along the dashed line is visible everywhere, to the north and to the south.

#### Therefore, it is not possible to properly distinguish any clear velocity gradient from these channels maps unless one over-interprets the available data, and therefore, I propose again to remove these sources from the list of disk candidates.

Re:
In our previous manuscript, we wanted to make a complete list of all possible disk candidates, so we included the three sources with marginal evidence of disk. To focus on sources with clearer evidence of disk and avoid confusion, we remove the three sources with marginal evidence from the list of disk candidates following the referee's comments. The removal of three sources does not alter our discussion about the evolutionary stages of disk and no-disk sources.

#### 2. Rotation of the cores. In the new section 3.3, the authors mention that a butterfly-shaped feature is characteristic of rotation, but to be correct, they should mention that “is characteristic of Keplerian rotation”. Rigid-body rotation could also be possible and in such a case the PV plots would show a velocity steady increasing with distance. In fact, although the sensitivity of the observations is low, many of the PV plots shown in this manuscript are more consistent with rigid body than with Keplerian rotation. This should be better discussed.

Re:
We agree with the referee that many PV plots shown in our manuscript resemble rigid-body rotation rather than Keplerian rotation. With a more careful examination of the PV plots, we point out four sources with hints of butterfly-shaped features in this version. The features in PV plots consistent with rigid-body rotation are usually seen in simulations (e.g., Ahmadi et al. 2019) and observational data (e.g., Cesaroni et al. 2017) with comparable resolutions of our SMA observation. It is because, under insufficient resolutions, the contributions of the inner Keplerian disk and infalling-rotating envelope are completely blended, making the Keplerian curve not fit well with the observations. We have revised the description in Section 3.3, as the referee suggested.

#### 3. The question regarding radio jets and radio emission. Here there is a misunderstanding of what radio jets, disk ionized winds, and UCHII regions are.

#### Radio jets and ionized winds are ejection phenomena that can develop very early in the life of a (massive) protostar and can last until there is accretion (they can co-exist with UC HII regions), while the UC HII phase is a much later phase in which the radiation of the massive protostars star ionizes the surroundings. While in radio jets the neutral ejected material is usually ionized as a result of shocks, UC HII are photo-ionized by the radiation of the newly formed OB star. Therefore, while free-free emission from UC HII can be used as an evolutionary tracer, the same cannot be said of ionized disk winds and radio jets, despite what claimed by the authors. This should be better discussed.

#### In the new version of the manuscript, the authors have modified table 4 and instead of mentioning which kind of free-free emission the sources are associated with, they now just indicate “Radio sources” .This is misleading, because as explained above, radio source can mean different kind of objects. They should use the same nomenclature of the previous draft, i.e., UC/HC versus Jet/Wind (when possible to distinguish) and make it clear in the text that while UCHII clearly indicates a more evolve massive object, radio jet/wind is much more uncertain. The same for section 4.2.2., do not use radio source but differentiate them.

Re:
The nature of the radio sources associated with dust condensations is determined by Wang et al. (2022) using VLA observations with an angular resolution of about 3 arcsec. Most detected radio sources are weak and compact. Wang et al. (2022) used a spherically symmetric, optically thin UC HII region model to calculate the physical properties of the radio sources. Only nine radio sources have calculated emission measures and electron densities consistent with the typical values for UC/HC HII regions and those nine sources are recognized as UC/HC HII regions. The rest radio sources are considered radio jets/winds. However, it is worth noting that most radio sources are not sufficiently resolved. Meanwhile, the method used to identify the UC HII region could misclassify or unqualify some UC/HC HII regions if the sources do not meet the optically thin criterion that the model requires. Additionally, models from Eric Keto (2002, 2003, 2007) show that massive star formation with a high accretion rate can choke off the HII region to very small sizes producing a very weak radio continuum. Alternatively, Tan & McKee (2003) proposed that ionizing radiation from very early massive protostars is confined (by accretion flow around the disk plane) within the outflow region, producing very small, jet-like, hyper-compact HII regions. Therefore, for the compact radio sources classified as radio jets/winds in Wang et al. (2022), we cannot rule out the scenarios that they are pressure-confined HII regions as described by Keto's model or outflow-confined HII regions as described by Tan & McKee's model. That's why we used the term "Radio sources" to show whether the dust condensation is associated with radio emission. We try to differentiate these radio sources using the results from Wang et al. (2022) as the referee suggested. However, higher-resolution data and multi-wavelength observations are still needed to confirm the nature of these radio sources. 

Rosero et al. (2016) and Wang et al. (2022) found increasing trends in radio detection rates from early to later evolutionary stages. It may come from that at a very early stage, the star formation activities are not strong enough to produce detectable radio emission. For example, Tanaka et al. (2016) modeled the evolution of a massive protostar and its associated jet as it is being photoionized by the protostar. In this outflow-confined HII region model, at the very early stage, the ionizing photon luminosity is too low to ionize the outflow, thus not producing free-free emission. As a result, we speculate that the sources absent of radio emission are likely at the earlier stage than the sources with radio emission, either in radio jet/winds or UC/HC HII regions. So, in this paper, we focus on the detection of radio emission in the disk and no-disk groups. We found a clear trend that almost all disk candidates are associated with radio emission while half of the no-disk sources lack radio emission. In general, the disk candidates with higher radio detection rates are more evolved than no-disk sources with lower radio detection rates. Additionally, radio emission is only one of the tracers to help us constrain the evolutionary stages of disk and no-disk sources. The result from radio emission is consistent with what we get from other evolution tracers.

We have improved the discussion of radio emission in section 4.2.2 in boldface font.

#### 4. Errors in temperatures and masses. What replied by the authors and what implied in new section 4.4.2, i.e., that because “the dust temperature is uniformly estimated from Herschel data”, the errors on the temperature should be the same for all sources, is not exactly correct. The uncertainties of the Herschel fluxes are not the same as the errors resulting from the fitting used to derive the temperature.

#### If T_dust was estimated from SED fitting, each source will have a different error a a result of the goodness of the fitting. Or the different T_dust maps will have a different reliability. Some sources will be easily fitted while others not. Taking into account that the temperature is a critical parameter used by the authors, this has to be better discussed.

#### As for the mass, the authors are right when saying that the dust opacity is the main source of uncertainty when deriving it, but they could consider the errors in the dust temperature and size to estimate an error in the mass, indicating that all masses have been estimated with the same dust opacity coefficient and dust-to-mass ratio (another source of uncertainty). This is what is normally done.

Re (11/07/2023):
We got the dust temperature of each condensation from Cao et al. (2021). In their Appendix B, the estimations of dust temperature are derived by combing the two results of (1) the large-scale (~36") dust temperature map from the SED fitting results of Herschel data, (2) a power-law radial temperature proﬁle T(r)~r^-0.4* L^0.2 obtained from an approximate radiative transfer model, where L is the luminosity of the central heating source (protostars). This decreasing temperature proﬁle with radius will reach the large-scale temperature level at some radius r_isoth, out of which the temperature has a negligible difference from the values in the large-scale temperature map. 

In the Appendix B of Cao et al. (2021), they checked the distribution of uncertainties in dust temperature and found the typical 1-sigma uncertainty of 4 K. The difference between median temperature of the disks and no-disk groups is about 12 K, over three times the 1-sigma uncertainty of temperature. So, we think the dust temperature of disks is significantly higher than that of no-disk sources.

The uncertainties in estimating gas mass come from the uncertainties of source flux, distance, gas-to-mass ratio, temperature, and dust emissivity. In the Appendix B of Cao et al. (2021), they conducted Monte-Carlo simulations to estimate the mass uncertainty considering the uncertainties of all parameters mentioned above. After 500 simulation runs, they got the uncertainty of the condensation mass is about 0.26 dex (~64%).

We add the typical uncertainty of temperature (sigma_T=4 K) and gas mass (~0.26 dex) in the notes of Table 4 following the referee's comments. We also add the errorbar of temperature and gas mass in Fig 7.

#### 5. Gas temperature fitting which XCLASS. As seen in Table B.1. The gas temperatures estimated for the few sources for which it has been possible are much higher than the dust temperatures. This clearly indicates that the dust temperatures obtained from Herschel are highly underestimating the temperature of the cores, as the Herschel emission is integrated in a region much larger than that of the cores. A word of caution should be mentioned in the paper.

Re(11/07/2023):
Since Herschel data is not able to resolve the individual condensation, for condensations without identifiable central heating sources, we agree with the referee that the dust temperature may be highly underestimated. However, for the condensations having a central heating source, Cao et al. 2021 obtained the dust temperature of condensation by extrapolating the dust temperature at r_isoth to the radius of the condensation, assuming the dust temperature at r_isoth is the same as the large-scale Herschel temperature map. It is also worth noting that because of our coarse resolution, the emission of dense gas tracers, especially CH3CN, is compact and traces an inner, hotter envelope compared to the dust emission. It could also make the gas temperatures derived from these dense gas tracers higher than the dust temperatures. We have revised Section 4.1 and Appendix B (see the boldface text) as the referee suggested.

---------

####  Other comments:

####  Abstract, 3r line of Results: implying -> suggesting

As already mentioned in my previous report, the existence of rotating envelopes does not automatically imply the existence of rotating disks

Re: Done. 

#### Abstract, conclusions: “We speculate that disk-mediated accretion is the main mechanism …”

#### This conclusion is too strong, taking into account the data in hand. The authors propose than less than half of the sources are disk-candidates, and none of the candidates is properly convincing (higher angular resolution and sensitivity are needed to confirm all the candidates). Therefore, the authors cannot conclude that disk accretion is the 'main' mechanism of HMSF.

Re: We agree with the referee that this conclusion is too strong based on our observations. We have revised this conclusion in the Abstract as the referee suggested.

#### Results, 3.1: The authors should mention the method used to resolve/identify the different dust condensations

Re:
We have expanded the description of the method "getsources" used in Cao et al. 2021 to identify the dust condensations. (see the boldface text in Section 3.1 and the footnote of "getsources".)

#### Section 4.2: 12/47 -> 9/47 (see above)

Re: We have revised the result as the referee suggested.

#### Table 4: Line column: Can you indicate the species, eg. CH3CN, H2O, instead of the numbers (of the transitions)? It is quite difficult to know which species have been detected if the reader has to go to a different table.

Re: We have replaced the Line ID with the "Molecule Species" to make it more convenient for the readers as the referee suggested.

#### Section 4.2.1 and Figure 6: regarding the fact that the direction of the velocity gradient changes with inclination, I agree that investigating the reason for such behaviour goes beyond the scope of the paper, but because the modelling and the figure show this behaviour, the authors cannot ignore it and have to mention something about it in the manuscript.

Re: Done. We have add some discussion about this phenomena in Section 4.2.1 highlighted in boldface font as the referee suggested.

#### Figure A.3. why MM13 is considered a dust condensation if doesn't has 1.3mm continuum nor CO emission?

#### Similar thing for MM7

Re: The peak continuum intensities of MM7 and MM13 are 36, and 20 mJy/beam, respectively. The signal-to-noise ratio of the two sources is over 5 with a noise level of 3.5 mJy/beam. In the mosaic field, different pointings have different noise levels. For example, the southern part has the strongest emission in the entire field, so the southern pointings have higher noise levels than the northern pointings due to the limited dynamic range. To highlight the strongest emission in the south, we adopted a higher RMS (10mJy/beam) of the southern pointings to draw the contours in the previous manuscript. However, it may miss some relatively weak but significant sources, like MM7, and MM13. We have re-plotted the continuum map of Field33 with lower contour levels to show the faint sources.
